Morphological Inflection Generation with Hard Monotonic Attention

We present a neural model for morphological inflection generation which employs a hard attention mechanism, inspired by the nearly-monotonic alignment commonly found between the characters in a word and the characters in its inflection. We evaluate the model on three previously studied morphological inflection generation datasets and show that it provides state of the art results in various setups compared to previous neural and non-neural approaches. Finally we present an analysis of the continuous representations learned by both the hard and soft attention \cite{bahdanauCB14} models for the task, shedding some light on the features such models extract.

==> data_size.dat <==
datasize	soft-de	hard-de	soft-ar	hard-ar	soft-fi	hard-fi	soft-tu	hard-tu
500	57.42	80.45	30.92	26.13	0.06	51.71	51.19	56.52
1000	78.92	86.25	62.28	62.79	51.28	68.36	76.53	79.48
3000	88.76	91.77	81.34	79.17	80.92	85.85	92.4	90.71
5000	89.71	92.82	88.1	84.7	86.94	89.0	95.54	92.47
7000	92.11	94.19	89.37	86.99	87.55	90.4	96.54	92.47
9000	91.69	94.62	91.71	88.44	90.53	91.74	97.55	93.28
12000	94.64	95.72	93.71	89.6	92.01	92.43	98.74	93.47

==> learning_thin.dat <==
epoch	attn-train	ndst-train	attn-dev	ndst-dev
0	 0.169849246231	0.003015075376	0.135584677419	0.004032258064
1	 0.68391959799	 0.604020100503	0.633064516129	0.625252016129
2	 0.785929648241	0.733165829146	0.709929435484	0.707157258065
3	 0.82864321608	 0.727135678392	0.753276209677	0.708165322581
4	 0.867336683417	0.837688442211	0.776461693548	0.819304435484
5	 0.881909547739	0.836180904523	0.778981854839	0.812752016129
10	 0.945728643216	0.892462311558	0.812247983871	0.846522177419
15	 0.969849246231	0.93216080402	0.799899193548	0.865423387097
20	 0.982412060302	0.957286432161	0.825856854839	0.86466733871
25	 0.989949748744	0.992462311558	0.827620967742	0.881804435484
30	 0.995477386935	0.986934673367	0.831401209677	0.869959677419
35	 0.997989949749	0.995477386935	0.834173387097	0.882560483871
40	 0.996984924623	1	0.829133064516	0.887600806452
